Eery Space: Facilitating Virtual Meetings Through Remote Proxemics

Virtual meetings have become increasingly common with modern video-conference and collaborative software. While they allow obvious savings in time and resources, current technologies add unproductive layers of protocol to the flow of communication between participants, rendering the interactions far from seamless. In this work we introduce Remote Proxemics, an extension of proxemics aimed at bringing the syntax of co-located proximal interactions to virtual meetings. We propose Eery Space, a shared virtual locus that results from merging multiple remote areas, where meeting participants' are located side-by-side as if they shared the same physical location. Eery Space promotes collaborative content creation and seamless mediation of communication channels based on virtual proximity. Results from user evaluation suggest that our approach is effective at enhancing mutual awareness between participants and sufficient to initiate proximal exchanges regardless of their geolocation, while promoting smooth interactions between local and remote people alike. These results happen even in the absence of visual avatars and other social devices such as eye contact, which are largely the focus of previous approaches.

==> INTERACT2015__Remote_Proxemics/TODO.txt <==
TODO:

%[x] Mudar a LSD para wall display
%[x] Citações das Images
%[x] Citações das Tabelas
[] Exportar as imagens com tamanho/dpi's

%[x] Task 4: mudar titulo Intimate space invasion para qualquer coisa mais relacionada com a perseguição?
%[x] Alterar a descrição das cores no *Projected floor*
%[%] Descrição do out of reach
%[%] I'am the Legenda, yo, lol, yolo
[] MODERADOR, referir a metafora da apresentação

[] AVALIAÇAO users vs participants vs subjects
[] REVER CONCLUSOES
%[x] FUTURE WORK: Adaptar o toolkit para f-formations e binding with devices

==> TODO.txt <==
TODO:

%[x] Mudar a LSD para wall display
%[x] Citações das Images
%[x] Citações das Tabelas
[] Exportar as imagens com tamanho/dpi's

%[x] Task 4: mudar titulo Intimate space invasion para qualquer coisa mais relacionada com a perseguição?
%[x] Alterar a descrição das cores no *Projected floor*
%[%] Descrição do out of reach
%[%] I'am the Legenda, yo, lol, yolo
[] MODERADOR, referir a metafora da apresentação

[] AVALIAÇAO users vs participants vs subjects
[] REVER CONCLUSOES
%[x] FUTURE WORK: Adaptar o toolkit para f-formations e binding with devices
